Unilateral Adoption of LLM-Written Policy Weights in a Multi-UAV Aerial Base Station Game

Unmanned aerial vehicles (UAVs) serving as aerial base stations share users, channels and charging stations, so one UAV's gain can be another's loss. We study a noncooperative game in which UAVs of different operators change policies only for their own benefit. Each UAV earns a per-step reward that mainly counts the signal-to-interference-plus-noise ratio of its users. A crash incurs a penalty and ends future rewards. A UAV's score is the episode mean. In each attempt, a large language model (LLM) that can read but not run the simulator writes a program setting every weight of one UAV's policy network. This UAV adopts the LLM-written policy weights only if its own score rises by at least 1% while the others keep theirs, a rule we call unilateral adoption. An attempt costs one LLM answer and 10 simulated episodes, and adopted weights run without LLM calls. In a 5-UAV run with static users, unilateral adoption stopped after 70 attempts and raised the fleet-mean score by 25%, from 84.7 to 105.9, although one UAV ended below its starting score. A 30-UAV run imposing each adopted weight set on all UAVs cycled below its starting fleet mean. Both runs started from one shared LLM-written weight set. Without an energy guard that forces low-battery UAVs to charge, these weights kept all 30 UAVs alive on two training maps and a held-out map. Five multi-agent reinforcement learning baselines lost 22.6 to 30 of 30 UAVs per episode on the training maps. We ran each configuration once.

==> figs/data/approach-round13.dat <==
b p n
0.1250 0.7779 10718
0.1750 0.5216 14517
0.2250 0.5691 14411
0.2750 0.5626 14665
0.3250 0.5829 14750
0.3750 0.5928 14890
0.4250 0.5249 14888
0.4750 0.5248 14688
0.5250 0.5624 14273
0.5750 0.5409 14516
0.6250 0.5527 14895
0.6750 0.5334 15150
0.7250 0.5170 15090
0.7750 0.4348 13161
0.8250 0.2562 6436


==> figs/data/approach-round6.dat <==
b p n
0.3250 0.9261 11431
0.3750 0.4909 18086
0.4250 0.5444 18185
0.4750 0.5029 18036
0.5250 0.5078 17745
0.5750 0.5335 17866
0.6250 0.5217 18098
0.6750 0.4689 18339
0.7250 0.3806 18564
0.7750 0.2079 15621
0.8250 0.0648 6454


==> figs/data/loop-full-history.dat <==
round score
1 132.9068
2 138.3031
3 135.9811
4 143.4385
5 143.0656
6 143.6952
7 144.4898
8 146.6067
9 148.1221
10 148.6051
11 148.8994
12 147.9059
13 149.0593
14 148.0044


==> figs/data/loop-without-feedback.dat <==
round score
1 127.8546
2 127.6919
3 128.4699
4 128.4128
5 128.7973
6 130.4964
7 131.3967
8 122.3022
9 126.9118
10 126.7309
11 125.5884


==> figs/data/loop-without-programs.dat <==
round score
1 136.1767
2 141.1975
3 144.2855
4 146.3063
5 139.4324
6 139.7963
7 145.3336
8 144.7897
9 139.2601


==> figs/data/replacement-30uav.dat <==
round fleet original second crash_original crash_second
0 149.1091 149.1521 149.0661 0.0000 0.0000
1 131.8136 131.5184 132.1087 0.0000 0.0000
2 131.4000 131.1797 131.6203 0.0000 0.0000
4 131.4626 131.1549 131.7703 0.0000 0.0000
9 133.3713 132.7349 134.0078 0.0000 0.0000
12 132.7279 131.6742 133.7816 0.0000 0.0000
15 132.8500 131.8358 133.8641 0.0000 0.0000
16 132.6254 131.6829 133.5680 0.0000 0.0000
17 132.8500 131.8358 133.8641 0.0000 0.0000
18 132.6254 131.6829 133.5680 0.0000 0.0000
21 131.9389 130.9105 132.9673 0.0000 0.0000
22 132.6254 131.6829 133.5680 0.0000 0.0000
23 131.9389 130.9105 132.9673 0.0000 0.0000
24 132.6254 131.6829 133.5680 0.0000 0.0000
25 132.8500 131.8358 133.8641 0.0000 0.0000
26 132.6254 131.6829 133.5680 0.0000 0.0000
28 132.6359 131.7929 133.4789 0.0000 0.0000
29 131.8028 130.7318 132.8738 0.0000 0.0000
30 132.6359 131.7929 133.4789 0.0000 0.0000
31 131.8028 130.7318 132.8738 0.0000 0.0000
32 132.6359 131.7929 133.4789 0.0000 0.0000
33 131.8028 130.7318 132.8738 0.0000 0.0000
34 132.6359 131.7929 133.4789 0.0000 0.0000
36 132.5986 131.8402 133.3569 0.0000 0.0000
37 131.8028 130.7318 132.8738 0.0000 0.0000
38 132.6359 131.7929 133.4789 0.0000 0.0000
39 131.8028 130.7318 132.8738 0.0000 0.0000
40 132.6359 131.7929 133.4789 0.0000 0.0000
41 131.8028 130.7318 132.8738 0.0000 0.0000
42 132.6359 131.7929 133.4789 0.0000 0.0000
44 132.5986 131.8402 133.3569 0.0000 0.0000
45 131.8028 130.7318 132.8738 0.0000 0.0000
46 132.6359 131.7929 133.4789 0.0000 0.0000
47 131.8028 130.7318 132.8738 0.0000 0.0000
48 132.6359 131.7929 133.4789 0.0000 0.0000
49 131.8028 130.7318 132.8738 0.0000 0.0000
50 132.6359 131.7929 133.4789 0.0000 0.0000
52 132.5986 131.8402 133.3569 0.0000 0.0000
53 131.8028 130.7318 132.8738 0.0000 0.0000
54 132.6359 131.7929 133.4789 0.0000 0.0000
55 131.8028 130.7318 132.8738 0.0000 0.0000
56 132.6359 131.7929 133.4789 0.0000 0.0000
57 131.8028 130.7318 132.8738 0.0000 0.0000
58 132.6359 131.7929 133.4789 0.0000 0.0000
60 132.5986 131.8402 133.3569 0.0000 0.0000
61 131.8028 130.7318 132.8738 0.0000 0.0000
62 132.6359 131.7929 133.4789 0.0000 0.0000
63 131.8028 130.7318 132.8738 0.0000 0.0000
64 132.6359 131.7929 133.4789 0.0000 0.0000
65 131.8028 130.7318 132.8738 0.0000 0.0000
66 132.6359 131.7929 133.4789 0.0000 0.0000
68 132.5986 131.8402 133.3569 0.0000 0.0000
69 131.8028 130.7318 132.8738 0.0000 0.0000
70 132.6359 131.7929 133.4789 0.0000 0.0000
71 131.8028 130.7318 132.8738 0.0000 0.0000
72 132.6359 131.7929 133.4789 0.0000 0.0000
73 131.8028 130.7318 132.8738 0.0000 0.0000
74 132.6359 131.7929 133.4789 0.0000 0.0000
76 132.5986 131.8402 133.3569 0.0000 0.0000
77 131.8028 130.7318 132.8738 0.0000 0.0000
78 132.6359 131.7929 133.4789 0.0000 0.0000
79 131.8028 130.7318 132.8738 0.0000 0.0000
80 132.6359 131.7929 133.4789 0.0000 0.0000
81 131.8028 130.7318 132.8738 0.0000 0.0000
82 132.6359 131.7929 133.4789 0.0000 0.0000
84 132.5986 131.8402 133.3569 0.0000 0.0000
85 131.8028 130.7318 132.8738 0.0000 0.0000
86 132.6359 131.7929 133.4789 0.0000 0.0000
87 131.8028 130.7318 132.8738 0.0000 0.0000
88 132.6359 131.7929 133.4789 0.0000 0.0000
89 131.8028 130.7318 132.8738 0.0000 0.0000
90 132.6359 131.7929 133.4789 0.0000 0.0000
92 132.5986 131.8402 133.3569 0.0000 0.0000
93 131.8028 130.7318 132.8738 0.0000 0.0000
94 132.6359 131.7929 133.4789 0.0000 0.0000
95 131.8028 130.7318 132.8738 0.0000 0.0000
96 132.6359 131.7929 133.4789 0.0000 0.0000
97 131.8028 130.7318 132.8738 0.0000 0.0000
98 132.6359 131.7929 133.4789 0.0000 0.0000


==> figs/data/unilateral-5uav.dat <==
attempt fleet u0 u1 u2 u3 u4 adopted
0 84.7251 98.4992 58.1994 114.4447 96.5932 55.8890 0
1 72.8376 129.4086 64.7968 83.4450 23.2603 63.2775 1
2 61.5668 134.7250 73.3402 70.6879 12.4685 16.6123 1
3 59.0993 108.4211 78.3127 86.1694 0.0180 22.5751 1
4 88.3181 108.3178 68.6677 89.4931 171.4025 3.7096 1
5 90.8212 110.1680 62.9713 91.6579 116.0919 73.2171 1
6 90.8212 110.1680 62.9713 91.6579 116.0919 73.2171 0
7 86.7362 109.7787 78.7858 60.1748 120.5475 64.3942 1
8 90.2512 117.7081 66.4491 86.1690 114.4202 66.5095 1
9 90.2512 117.7081 66.4491 86.1690 114.4202 66.5095 0
10 90.2512 117.7081 66.4491 86.1690 114.4202 66.5095 0
11 90.2512 117.7081 66.4491 86.1690 114.4202 66.5095 0
12 96.9167 103.8680 115.2188 85.3735 114.1039 66.0194 1
13 96.9167 103.8680 115.2188 85.3735 114.1039 66.0194 0
14 96.9167 103.8680 115.2188 85.3735 114.1039 66.0194 0
15 103.7044 103.2189 114.1499 83.3833 108.1199 109.6502 1
16 103.7044 103.2189 114.1499 83.3833 108.1199 109.6502 0
17 103.7044 103.2189 114.1499 83.3833 108.1199 109.6502 0
18 106.4056 106.8127 119.0244 90.5588 105.8006 109.8315 1
19 106.4056 106.8127 119.0244 90.5588 105.8006 109.8315 0
20 106.4056 106.8127 119.0244 90.5588 105.8006 109.8315 0
21 106.4056 106.8127 119.0244 90.5588 105.8006 109.8315 0
22 106.4056 106.8127 119.0244 90.5588 105.8006 109.8315 0
23 106.5796 106.5000 118.3674 92.3105 106.5021 109.2182 1
24 106.5796 106.5000 118.3674 92.3105 106.5021 109.2182 0
25 106.5796 106.5000 118.3674 92.3105 106.5021 109.2182 0
26 106.5796 106.5000 118.3674 92.3105 106.5021 109.2182 0
27 106.5796 106.5000 118.3674 92.3105 106.5021 109.2182 0
28 106.6986 106.0621 117.9253 93.5657 107.5316 108.4085 1
29 106.6986 106.0621 117.9253 93.5657 107.5316 108.4085 0
30 106.6986 106.0621 117.9253 93.5657 107.5316 108.4085 0
31 106.6986 106.0621 117.9253 93.5657 107.5316 108.4085 0
32 108.0049 105.0150 121.6285 92.7603 104.2153 116.4053 1
33 108.0049 105.0150 121.6285 92.7603 104.2153 116.4053 0
34 108.0049 105.0150 121.6285 92.7603 104.2153 116.4053 0
35 108.0049 105.0150 121.6285 92.7603 104.2153 116.4053 0
36 108.4988 107.3770 120.6055 92.3823 105.7281 116.4013 1
37 108.4988 107.3770 120.6055 92.3823 105.7281 116.4013 0
38 109.3889 103.3990 117.7520 97.1652 118.8130 109.8153 1
39 109.3889 103.3990 117.7520 97.1652 118.8130 109.8153 0
40 109.3889 103.3990 117.7520 97.1652 118.8130 109.8153 0
41 109.3889 103.3990 117.7520 97.1652 118.8130 109.8153 0
42 109.3889 103.3990 117.7520 97.1652 118.8130 109.8153 0
43 109.3322 102.0465 116.5839 98.6655 119.3338 110.0313 1
44 109.3322 102.0465 116.5839 98.6655 119.3338 110.0313 0
45 109.3322 102.0465 116.5839 98.6655 119.3338 110.0313 0
46 109.3322 102.0465 116.5839 98.6655 119.3338 110.0313 0
47 108.6888 101.7714 120.1773 99.0288 118.3951 104.0714 1
48 108.7145 106.3429 119.1079 100.2515 114.2183 103.6521 1
49 108.7145 106.3429 119.1079 100.2515 114.2183 103.6521 0
50 109.7001 104.3502 120.0721 100.9774 113.9398 109.1608 1
51 109.7001 104.3502 120.0721 100.9774 113.9398 109.1608 0
52 109.7001 104.3502 120.0721 100.9774 113.9398 109.1608 0
53 109.7001 104.3502 120.0721 100.9774 113.9398 109.1608 0
54 109.7001 104.3502 120.0721 100.9774 113.9398 109.1608 0
55 110.2108 103.7003 120.6442 100.9027 113.8936 111.9134 1
56 105.7841 110.7290 117.3655 81.6301 106.0567 113.1392 1
57 105.7841 110.7290 117.3655 81.6301 106.0567 113.1392 0
58 105.7841 110.7290 117.3655 81.6301 106.0567 113.1392 0
59 105.7841 110.7290 117.3655 81.6301 106.0567 113.1392 0
60 106.3120 110.0479 117.5158 82.5584 106.0074 115.4307 1
61 106.3120 110.0479 117.5158 82.5584 106.0074 115.4307 0
62 106.3120 110.0479 117.5158 82.5584 106.0074 115.4307 0
63 106.3120 110.0479 117.5158 82.5584 106.0074 115.4307 0
64 106.3120 110.0479 117.5158 82.5584 106.0074 115.4307 0
65 105.8940 120.3252 105.3525 78.9168 103.3818 121.4938 1
66 105.8940 120.3252 105.3525 78.9168 103.3818 121.4938 0
67 105.8940 120.3252 105.3525 78.9168 103.3818 121.4938 0
68 105.8940 120.3252 105.3525 78.9168 103.3818 121.4938 0
69 105.8940 120.3252 105.3525 78.9168 103.3818 121.4938 0
70 105.8940 120.3252 105.3525 78.9168 103.3818 121.4938 0


==> figs/data/world-heldout.dat <==
x y
0.5652 0.2946
0.1082 0.0000
0.3065 0.2281
0.0000 0.1472
0.0000 0.0526
0.7176 0.5247
0.1342 0.1803
0.1214 0.1283
0.0000 0.0991
0.5299 0.0000
0.2822 0.0000
0.4241 0.3261
0.0000 0.1345
0.0000 0.0212
0.2582 0.2581
0.0000 0.0245
0.0000 0.0000
0.1592 0.1693
0.2174 0.0000
0.0000 0.4325
0.2361 0.0222
0.3811 0.3016
0.1027 0.2249
0.0000 0.6783
0.0000 0.0000
0.0000 0.0000
0.0000 0.2320
0.0319 0.0000
0.2531 0.2684
0.0000 0.2413
0.0000 0.0233
0.0480 0.0000
0.0731 0.1017
0.0906 0.0000
0.0000 0.0233
0.2899 0.0459
0.0000 0.0000
0.6216 0.0000
0.4949 0.5138
0.1401 0.4079
0.0000 0.0000
0.5011 0.0000
0.0164 0.0000
0.3350 0.4880
0.1676 0.0542
0.1332 0.0000
0.5254 0.0868
0.3922 0.0000
0.1189 0.0000
0.0000 0.0000
0.0000 0.9006
0.1258 0.3627
0.0000 0.0000
0.2293 0.1610
0.0000 0.0000
0.3058 0.1271
0.3670 0.1114
0.0714 0.0822
0.0000 0.1681
0.0783 0.0000
0.0000 0.0000
0.0000 0.4283
0.3217 0.0000
0.0716 0.4289
0.3599 0.1499
0.0000 0.0176
0.0000 0.0000
0.1646 0.0000
0.8462 0.0047
0.0000 0.5039
0.0000 0.0000
0.4648 0.0685
0.0000 0.0000
0.5022 0.1981
0.3591 0.0000
0.0000 0.1294
0.0000 0.5403
0.0334 0.0290
0.1935 0.3557
0.2975 0.0944
0.1416 0.3264
0.2016 0.0000
0.4596 0.2699
0.1816 0.1412
0.0000 0.0000
0.0000 0.0456
0.0000 0.2144
0.4062 0.0000
0.4962 0.0000
0.2081 0.0000
0.3489 0.3099
0.0090 0.0680
0.3023 0.2244
0.4130 0.0000
0.3287 0.2246
0.0000 0.1728
0.3730 0.0000
0.5031 0.1415
0.0232 0.1412
0.1441 0.1982
0.4047 0.4032
0.2722 0.1182
0.6395 0.0000
0.0892 0.0358
0.6002 0.4325
0.0000 0.2099
0.0905 0.2563
0.3152 0.0808
0.0201 0.0653
0.0000 0.0562
0.4560 0.0000
0.4432 0.0219
0.1709 0.0000
0.0000 0.0000
0.0882 0.3293
0.0569 0.3980
0.0000 0.0000
0.1733 0.3188
0.3343 0.4008
0.3800 0.3230
2.3682 0.4332
2.7764 0.0000
2.3361 0.4685
2.1000 0.5171
2.8672 0.7473
2.8957 0.8203
2.4966 0.4960
2.9319 0.7335
2.1590 0.5547
2.4335 0.6849
2.3938 0.6726
1.9199 0.7303
2.4749 0.5225
2.4927 0.1572
2.9191 0.0153
2.5077 0.7251
2.7943 0.4073
2.0998 0.9524
3.1224 1.0088
2.7556 0.9972
2.7117 0.4892
2.6291 0.4225
3.0059 0.5319
2.4657 0.6732
2.2696 0.5756
2.3796 0.0000
2.8775 0.3890
2.4009 0.2234
1.7034 0.8676
3.0677 0.3302
2.5414 0.0691
2.8493 0.5405
2.7470 0.1329
2.2791 0.4991
2.3706 0.7614
2.6450 0.2920
2.5090 1.0288
2.4878 0.9906
2.5042 0.6453
2.3231 0.9974
2.7539 0.6751
3.0800 0.7661
3.4081 0.3889
2.7140 0.3683
2.0452 0.4293
2.9133 0.6508
2.3462 0.9300
2.1104 0.6525
3.0012 0.2642
2.2660 0.7266
2.6165 0.5824
2.3664 0.5493
2.7458 0.6703
2.4820 0.3313
2.3958 0.6306
2.8086 0.6784
2.7388 0.4228
2.6427 0.2248
2.5307 0.6653
2.3530 0.6117
2.5002 0.4732
3.2576 0.6768
2.3589 0.2851
3.0605 0.4989
2.6771 0.4414
2.5581 1.1711
3.0357 0.8887
2.3783 0.7486
2.2489 0.3526
2.3238 0.0000
2.6130 0.4958
2.3503 0.8032
2.5070 0.5776
2.7849 0.0000
1.7757 0.7368
2.5796 0.5416
2.8475 0.5133
2.4492 0.4156
2.3834 0.0000
2.3374 0.7860
2.4471 0.6912
2.5492 0.2248
2.3288 1.0415
3.1213 0.5891
2.7758 0.4167
2.0680 0.4298
2.9424 0.5553
2.3572 0.2804
2.7999 0.3702
2.3220 0.7036
2.4678 0.3434
2.8012 0.3566
2.6034 0.5092
2.3178 0.8383
2.4987 0.1331
2.4066 1.0428
2.7702 0.9707
2.7975 0.3911
2.4273 1.0109
2.5403 0.9498
2.6644 0.9307
2.1731 0.4626
2.1888 0.3338
2.3580 0.6858
2.1448 0.4562
2.3618 0.6291
2.9039 0.3411
2.4019 0.3493
3.3091 0.3354
2.6606 0.4738
2.5680 0.3203
2.6247 0.9081
2.4059 0.0000
2.7127 0.5112
2.4418 0.3021
2.6501 0.3514
2.9281 0.2205
2.9835 0.4811
1.9610 0.0000
2.4670 0.2340
1.8889 3.7666
1.9501 3.3726
1.3574 3.6613
1.8765 3.4163
1.6521 3.0461
2.2182 3.5139
2.1577 3.1951
1.7577 3.2618
1.6916 2.7644
1.1135 3.0659
1.4841 2.9552
1.3338 3.6375
1.6934 3.2870
1.7568 3.6888
1.8196 3.2945
1.7066 2.9932
1.0172 3.1595
1.7070 3.3449
1.4094 3.1575
1.9599 3.1599
1.6918 3.3052
1.9847 3.0269
1.7858 2.8859
1.8715 3.9371
1.9462 3.4864
1.1856 2.6063
2.1160 3.5846
2.1794 3.1564
1.8018 3.7628
1.1076 3.2748
1.2493 3.8067
1.5035 3.1210
1.6102 3.5292
1.3601 3.2410
1.1112 3.4817
1.3465 2.8808
1.6063 3.1396
1.5242 3.2488
2.1350 3.0885
1.5792 2.7817
1.1974 2.9560
1.2039 2.6578
1.9427 3.8402
1.6200 2.9797
1.7923 2.8517
1.5949 3.7200
1.8147 3.2195
1.9002 3.6408
1.9193 3.9010
1.4832 3.4428
1.3613 3.4424
1.9078 3.2905
1.7164 3.4324
1.2717 2.8629
1.3276 2.7126
1.0391 3.2685
1.2789 3.2155
2.4541 3.3410
1.9832 3.2146
1.8395 3.1970
2.2783 3.3381
1.2272 3.3928
1.6127 3.1846
1.6011 3.3905
2.3479 3.5027
1.7100 3.7277
1.8943 3.0693
1.9884 3.3884
1.8305 3.3570
1.8118 3.3083
1.7471 3.6364
1.4880 3.1848
2.0823 2.8866
1.5634 3.5260
1.7079 3.6841
1.5788 3.6178
1.4058 3.1333
1.9285 3.4031
1.5278 3.7305
1.8197 2.8519
1.6872 3.9167
1.9070 3.2856
2.0719 2.6199
1.1648 3.5412
1.1116 3.5822
1.0652 3.4199
1.5675 3.0495
1.6074 2.8467
1.6034 3.4503
1.5453 3.4882
1.3462 3.2819
1.4485 3.5064
1.6627 3.3351
1.4419 3.9118
1.6055 3.5267
1.5047 2.8919
2.2160 3.8279
0.9982 3.2272
2.1074 3.5461
1.3902 3.0973
2.1597 3.4373
1.8747 3.4251
1.3944 3.3020
2.0265 3.1388
1.5216 3.3314
1.5932 2.9924
1.7049 3.3872
2.5750 3.0827
1.8604 3.2454
1.8759 3.4944
1.6559 3.1424
2.1347 3.1933
1.5948 3.3843
2.1846 3.6891
1.6971 3.4929
1.7462 3.3985
2.5594 3.9360
1.4659 3.2813
1.8657 3.2129
1.9754 2.9222


==> figs/data/world-original.dat <==
x y
0.7861 2.4692
1.6599 1.9969
1.1203 2.2344
0.9204 2.1754
1.1634 2.1399
1.1757 2.2148
1.1703 2.4541
1.3335 2.4695
1.1015 2.1352
0.7521 2.2837
1.2056 2.1559
1.3870 2.1269
1.1041 1.9387
0.8902 2.4412
1.1825 1.9766
1.1347 2.0354
1.1456 2.0490
1.0820 1.9112
0.6997 2.4803
1.3720 2.1418
1.3221 2.4394
0.3286 2.5300
1.4391 1.7975
0.9211 2.3436
1.1657 2.3311
1.3866 2.4008
1.4202 2.1770
1.1792 2.2450
0.9545 2.4190
0.6030 2.8340
0.8217 2.3275
0.9542 2.4281
1.0977 2.2189
1.0421 2.2666
1.4172 2.0107
0.8944 2.5235
1.4061 2.1447
1.2070 2.2369
0.9230 1.9252
1.5130 2.1566
1.2380 2.1684
0.9124 1.6255
1.0495 1.8247
0.9743 1.5995
1.1058 1.4758
1.3398 2.0053
1.8645 2.0043
1.5884 2.3304
1.6995 2.1663
1.4377 2.1817
1.0483 1.8914
1.2514 2.1508
0.8445 1.9143
0.9576 1.6814
1.3491 2.1586
1.3990 2.1237
0.9702 2.0368
1.0926 2.2177
0.5673 2.1143
0.9769 2.1719
0.8315 1.9015
1.1184 2.5768
0.9430 1.8596
1.3196 2.1336
1.1101 2.1439
1.0431 1.9763
1.4687 2.0390
0.6629 1.8550
1.3374 1.9340
1.0913 1.9666
1.3546 2.1721
1.0626 1.8067
1.1705 2.4812
0.9506 2.1065
1.2879 2.2339
0.4659 1.5909
0.7575 2.3982
1.2375 2.3336
1.0780 1.7757
1.3511 2.0948
1.2592 2.1808
1.4111 1.4387
1.2934 1.8122
1.2340 2.1862
1.3400 2.1546
0.6447 1.9112
1.1822 2.4989
1.3812 2.1193
1.6229 1.9555
1.2273 2.0267
1.0498 2.1089
0.4922 2.3074
0.8527 2.1622
1.6688 2.4328
1.0921 2.0085
1.0281 1.8264
0.9035 2.3555
1.0858 2.4916
1.1286 1.5211
0.9719 2.4177
0.2294 2.1136
0.7211 2.0308
0.7878 1.7806
0.5333 1.7918
1.6489 2.4317
1.0042 1.8440
1.1383 1.5635
1.2737 2.0241
0.8468 2.0616
0.7659 1.9315
1.4841 2.1609
1.3275 1.5257
1.1110 2.1465
1.3827 2.2820
1.4788 2.1064
0.8636 1.9609
1.4387 2.1464
0.9340 2.2522
1.3348 2.0560
1.1650 2.1705
2.6983 1.3358
2.8794 1.0298
3.0818 0.9402
3.3683 0.5889
3.1922 1.1339
3.3301 1.1498
3.2042 1.3063
3.9102 1.7402
2.5760 1.1930
3.3121 1.4313
2.9376 1.5793
3.2247 1.2977
3.3473 0.8734
3.0014 0.9118
3.6464 1.0856
3.1367 1.4497
3.4074 1.3124
3.0703 0.9971
3.0096 0.2707
3.1688 1.0100
3.6243 0.6787
2.8665 0.5361
3.3063 0.8779
3.6926 0.7574
3.5580 1.2740
3.6570 0.6851
2.9893 1.1758
2.6500 1.3506
3.5428 0.8224
3.4693 0.6318
3.3819 1.3598
3.0648 1.0566
3.1293 0.9444
3.4625 0.9773
3.6450 0.7219
3.3791 1.7530
2.7859 1.1412
2.6145 0.8070
2.7764 0.9893
2.9480 1.0747
3.3413 0.9365
3.1806 1.9798
2.9499 0.9997
2.8898 0.8468
3.1548 1.1113
2.7307 1.2119
2.9528 1.6849
3.5396 0.9627
2.6518 1.3783
2.9529 1.0810
2.8609 1.1957
3.2055 0.7562
3.2253 0.4945
3.3570 1.3772
3.2477 1.1937
2.9540 0.6217
2.5657 1.3728
2.6344 1.2385
3.0492 1.1584
2.3392 0.9123
3.2467 1.3982
3.0044 1.2217
3.0482 1.5400
3.0460 1.2009
2.6052 0.6097
3.0501 0.1411
3.1175 1.0574
3.4420 0.4768
3.0129 0.6778
3.0586 0.6047
3.0520 0.8883
3.3369 1.3401
2.7594 1.2603
2.9289 1.0653
3.0371 1.0536
3.4875 1.3587
2.6545 1.5097
3.7287 0.5776
3.0383 0.7711
3.8577 1.1639
3.1196 0.9941
2.7340 1.1948
2.9871 0.6724
3.4401 0.9329
2.8420 1.1878
2.5325 0.8152
3.2292 1.1236
2.9157 0.9502
3.1832 0.5038
3.3064 1.2195
2.7319 1.3945
3.3790 0.8315
2.8772 1.1143
3.2814 1.2449
3.2051 1.2026
3.5165 1.5409
3.2116 0.7898
2.7948 1.2622
3.4781 1.3639
2.8325 0.9410
3.0872 1.0276
3.3890 0.7671
2.6244 0.9289
2.7401 1.3568
2.6654 0.8602
3.1401 1.0883
3.1005 1.3202
3.3006 1.2885
2.7401 1.2081
3.1070 1.0779
2.5826 1.3356
3.2943 0.9569
2.8963 1.3852
3.6949 1.2600
3.4397 1.2777
2.5906 1.4570
3.0627 1.0582
2.9667 0.9297
3.1882 0.8480
3.4454 1.4613
2.7452 3.2534
3.8164 3.0875
3.2861 2.7025
2.8659 3.3038
2.9945 3.1313
3.1859 3.7112
3.3324 3.0873
3.2712 3.2112
3.4283 2.5376
3.4270 3.4171
3.3289 3.2398
2.6419 3.2305
3.4697 3.2723
2.7517 2.9882
2.9853 3.1984
2.7681 2.8631
3.0358 2.9809
3.0627 3.1661
3.2368 3.0625
2.8575 3.1469
3.2066 3.2037
3.1396 3.1414
3.1659 3.1257
3.3489 3.0314
2.8714 2.4883
2.9288 2.6886
3.1848 3.0699
3.1393 3.0331
3.3621 3.5155
3.2110 2.3728
3.0424 3.0521
3.0789 3.3716
3.5221 3.0487
3.5374 2.8958
3.2414 2.7781
2.8473 3.0272
2.9309 3.0829
3.2404 2.9072
2.9778 2.4298
3.3459 2.8801
2.9076 3.7372
2.7936 2.8348
3.1660 3.2035
3.1403 2.9665
3.3564 3.4878
3.4117 2.8755
2.8729 3.4105
3.4846 2.8460
2.5823 3.1247
3.1083 3.4346
3.2784 2.6271
2.9204 3.2350
3.4064 2.8609
2.7486 3.0802
3.5537 3.4853
2.9799 2.7947
2.6825 3.1422
3.6919 3.2006
3.0636 2.9241
3.1574 3.3067
2.6355 3.0042
3.1901 2.9373
2.8761 3.1375
2.9317 2.8400
2.7748 2.7718
2.6075 3.6972
3.2876 2.1600
2.3738 3.1282
3.3842 3.0405
3.5113 3.1246
2.9163 2.8817
3.0405 3.1007
3.1843 3.5014
2.7440 2.7221
3.0171 3.5030
3.0438 3.3909
3.0475 3.2283
3.0147 3.2668
3.4634 3.4661
3.3693 3.2599
3.6027 2.4381
2.5976 3.8754
3.3131 3.1360
2.9919 2.4499
3.1612 3.6565
3.5217 3.2140
3.3723 2.4770
3.7101 3.6524
2.6902 3.5953
3.1048 3.1289
2.9390 3.2398
2.7300 3.1369
2.6666 3.1754
3.5002 2.6782
3.3976 2.7434
3.4098 3.2172
3.2516 3.2357
3.3188 2.8693
2.8775 3.3179
2.7243 3.4667
3.9624 2.6569
3.5543 2.8225
2.9404 3.5189
2.9698 2.7595
2.8336 3.3394
2.9912 2.9956
2.9222 2.6421
3.0765 2.9417
2.7384 2.8551
2.8122 2.9294
3.1810 3.0976
2.7001 3.3833
3.2040 3.7723
3.3468 3.4760
3.3089 2.5478
2.7082 2.9771
3.0678 3.3342
2.8633 3.1683
3.2455 2.7372
2.8182 3.5835


==> figs/data/world-second.dat <==
x y
3.0659 1.9686
3.1941 2.3722
2.2289 1.8128
3.2089 1.7841
3.2094 2.2253
2.9655 1.7324
2.8065 2.2992
2.6792 1.5423
2.3908 2.1153
2.7955 2.2158
2.4524 1.7403
3.0350 1.9253
3.0283 2.1834
3.1000 1.6209
2.6880 1.4059
3.5474 1.9207
3.3576 1.9656
2.9918 1.7342
2.9737 1.7613
2.7231 1.8682
3.2876 1.8273
3.2823 2.0695
3.4801 2.1973
3.0349 1.7708
3.2080 2.4018
2.8846 1.8740
2.9224 1.9372
2.9065 1.7538
3.1118 1.7950
2.7951 1.4439
2.8646 2.2759
3.3345 1.4815
3.0459 2.2549
3.1484 1.3001
2.5726 2.1531
2.7962 1.5307
2.6984 1.6960
2.2338 1.6992
2.8996 1.6775
2.8534 1.8311
2.7249 2.1355
3.4764 1.9047
2.6044 2.1398
2.9055 1.8342
2.9097 1.7745
3.5168 1.8159
3.4327 2.0617
2.6680 1.4495
2.4848 2.0142
2.8897 1.9107
3.2114 1.9816
3.1743 2.2728
2.4360 2.0056
3.0846 2.0756
3.0131 2.1178
2.3196 1.4673
3.1825 1.3709
3.2093 1.6364
2.9038 1.8853
3.3436 1.8214
3.5423 2.4431
2.7861 1.9731
2.8706 2.0094
2.4467 1.5627
2.8812 1.7216
3.4455 2.5066
3.0169 1.8778
3.4153 1.8680
2.8177 1.3307
2.5323 1.6136
2.7783 2.0730
3.0835 2.0921
2.8123 1.3006
2.7003 2.3953
3.3496 1.9885
2.8902 1.6783
2.0211 2.0547
2.9026 1.7228
2.5401 2.2455
2.4199 2.1953
3.1937 1.5958
2.2655 2.6904
3.1885 3.1881
2.7534 2.1043
3.5730 1.8621
2.7323 2.1350
2.9092 1.6366
2.9192 1.5734
3.0203 1.6492
2.9079 2.0971
2.8047 1.5395
3.5139 2.1489
3.0930 1.8967
2.6597 2.0757
3.2720 2.2165
2.6175 1.8683
2.6818 1.6951
2.7490 1.7009
3.2050 1.9909
2.8933 1.8539
2.6548 1.8602
3.1551 2.2754
2.5442 1.8710
2.8407 1.5430
3.9125 2.0287
2.7874 2.1243
2.7250 1.6232
2.6545 1.6126
2.9386 2.4437
2.9289 2.2802
2.7218 1.5256
3.2391 2.0090
3.2401 2.1399
3.1332 1.9004
3.0279 1.5325
2.0500 2.0210
3.0249 1.8487
3.2389 2.1635
3.7087 1.6116
2.8507 1.8484
1.1676 2.8586
0.0700 2.8404
0.9984 3.3758
0.3210 2.6005
0.5574 3.0016
0.4032 2.3100
0.9321 3.0098
0.8118 3.0833
0.6907 2.9131
0.7928 2.8393
0.5346 2.8262
0.9461 3.2185
1.6117 2.9213
0.9319 3.0290
1.3457 2.8055
0.8633 2.9638
0.5145 2.9978
0.7258 2.6730
0.7600 2.8386
1.4017 3.1934
0.5226 2.4048
0.8408 2.8605
0.8434 2.8361
1.1668 3.1058
0.7725 3.0742
1.3282 3.2088
1.2263 2.5260
1.3194 2.4228
0.5247 2.7937
0.6807 2.9848
0.5083 2.6449
1.2644 2.9838
0.8741 2.5731
1.2584 2.9871
1.3360 3.6062
1.0504 2.6800
1.0617 2.9550
0.8425 2.8196
1.4643 2.8493
1.0179 2.7538
0.9434 3.0147
1.1428 3.0190
1.0239 2.8208
0.4544 2.7364
1.3797 2.6486
1.1470 2.4644
0.6278 3.3365
0.8872 3.2499
0.8541 2.7285
0.9664 3.0569
0.5694 3.5530
1.1645 2.8096
0.8520 2.5685
0.9788 2.9338
0.5445 3.6161
0.6821 2.7487
0.8306 2.8711
1.2127 2.9308
0.2892 2.8349
0.7491 2.7319
1.2048 2.6236
1.2756 2.9131
0.9521 3.4232
0.9160 2.5172
0.9350 3.1819
0.7965 3.1607
0.8024 3.5239
0.4111 2.8037
1.0899 2.9777
0.5296 3.1701
1.5843 2.6127
0.9996 2.5277
0.8639 2.5907
0.7648 3.0029
0.9322 2.5520
0.9600 2.5509
1.0143 2.7155
0.8933 3.1086
1.1237 2.9715
0.5313 2.9311
0.2421 3.2120
1.4808 2.6806
0.9732 3.0160
0.4205 2.7762
0.4021 3.0778
0.7392 2.7992
0.8979 2.7664
0.8613 3.5086
0.9446 3.0648
0.2684 2.8325
1.2783 2.8510
0.8091 2.9931
1.0445 2.4967
1.3859 2.8078
1.1581 3.2489
1.4544 3.4945
0.9763 3.1360
0.6103 2.8492
1.0008 3.0690
0.8673 2.6406
0.7342 3.1057
0.6058 2.6594
1.0518 3.1555
0.8585 3.0620
0.8995 3.3304
0.2434 2.5698
1.0456 2.9793
0.5692 2.8265
1.0843 3.2855
0.7446 3.2777
0.7544 2.8812
0.9414 3.1767
0.6367 3.3970
1.1442 3.4307
0.3259 2.9230
0.8052 2.8708
1.2217 2.9061
0.7187 3.0952
1.0821 3.1366
1.2148 2.4235
1.9016 1.2974
0.7322 1.3009
0.8972 1.1147
1.1612 1.5331
1.1829 0.5816
1.1198 0.9639
0.5586 0.5956
0.6301 0.7831
0.7266 0.2087
0.9395 0.4989
0.9772 0.9966
1.3374 1.0932
0.8752 0.7150
1.5432 0.6986
0.4688 0.8795
0.4879 1.1344
0.9237 0.2889
1.1022 0.4113
1.0032 1.2157
0.6010 0.6083
0.7934 0.8079
1.2028 0.4119
0.7543 0.6822
0.5885 0.0286
0.4380 0.9517
1.0761 1.0601
1.0262 1.0350
0.5868 1.7119
0.9039 0.3768
0.9999 0.8839
0.6115 0.8727
0.9745 0.9453
0.5990 0.5352
0.9724 0.9186
1.4418 0.2983
1.1034 0.9959
0.5479 0.7462
0.9688 0.8123
1.2339 1.3255
0.6717 1.1692
0.7509 0.8264
0.9077 0.6849
1.2832 1.2656
0.6950 0.8363
1.0224 0.9332
0.4045 0.1832
1.0100 0.6684
0.7047 0.9402
1.0935 0.7391
0.8356 0.9194
0.9588 0.7723
0.6410 0.4966
0.3791 1.2591
0.7723 0.4764
0.5912 1.0539
1.1314 1.2900
0.6794 0.9020
0.9331 0.9989
0.9658 0.8155
0.6905 0.6776
1.7076 1.5818
0.9549 0.5332
1.1672 0.4695
0.8116 0.9379
1.3511 0.6644
1.0659 1.1772
0.8101 1.0072
0.5647 1.1760
0.8104 1.0451
0.9714 1.2565
0.6291 0.3075
1.5604 0.9530
1.2690 1.2141
0.6889 0.5826
1.2623 1.0615
0.7240 0.8274
1.1207 0.7988
1.2198 1.1996
0.6315 1.2145
0.8167 0.8331
0.6604 1.1929
0.9052 0.5488
0.8957 1.0256
1.6654 0.9081
1.1585 1.1239
1.1217 0.7140
0.8660 0.8002
1.3027 0.4872
0.8551 0.7541
0.8613 1.0567
0.8511 0.7851
1.2461 1.1634
0.9220 1.3017
1.0374 0.8172
0.6978 1.1768
1.2784 0.8957
0.7424 1.4949
0.7379 0.8053
0.8956 1.0962
0.8997 1.2643
0.8249 0.8995
1.0113 1.2396
1.1467 1.1003
0.7737 0.7595
0.9972 1.0314
0.9337 1.3299
0.9971 0.8907
0.9994 0.9409
0.8127 0.5703
0.9733 0.5161
1.2147 0.9490
1.3294 1.0323
0.8608 0.8581
1.0237 0.6970
0.6602 1.1802
1.2860 0.8881
1.1065 0.8214
1.5262 1.0298
1.3113 0.7225
0.3786 0.6556

